An LLVM-based C++ Compiler Toolchain for Variational Hybrid Quantum-Classical Algorithms and Quantum Accelerators

Variational algorithms are a representative class of quantum computing workloads that combine quantum and classical computing. This paper presents an LLVM-based C++ compiler toolchain to efficiently execute variational hybrid quantum-classical algorithms on a computational system in which the quantum device acts as an accelerator. We introduce a set of extensions to the C++ language for programming these algorithms. We define a novel Executable and Linking Format (ELF) for Quantum and create a quantum device compiler component in the LLVM framework to compile the quantum part of the C++ source and reuse the host compiler in the LLVM framework to compile the classical computing part of the C++ source. A variational algorithm runs a quantum circuit repeatedly, each time with different gate parameters. We add to the quantum runtime the capability to execute dynamically a quantum circuit with different parameters. Thus, programmers can call quantum routines the same way as classical routines. With these capabilities, a variational hybrid quantum-classical algorithm can be specified in a single-source code and only needs to be compiled once for all iterations. The single compilation significantly reduces the execution latency of variational algorithms. We evaluate the framework's performance by running quantum circuits that prepare Thermofield Double (TFD) states, a quantum-classical variational algorithm.

==> code_snippets/unused/elfq.txt <==
\begin{figure}[ht]
  \centering
  %%\footnotesize
  \begin{verbatim}
    +===========================================+
    | ELFQ 64 Extended (binary) File Format     |
    |                                           |
    | ELF references:                           |
    |   [https://en.wikipedia.org/wiki/         |
    |        Executable_and_Linkable_Format]    |
    |   [http://www.sco.com/developers/gabi/]   |
    +===========================================+
    |            ELFQ file header               |
    +-------------------------------------------+
    |          Program header table             |
    +-------------------------------------------+
    |      .text (executable instructions)      |
    +-------------------------------------------+
    |    .rodata (global read-only constants)   |
    +-------------------------------------------+
    |           .data (mutable data)            |
    +-------------------------------------------+
    |  .qbbs (quantum basic block descriptors)  |
    +-------------------------------------------+
    |.qbbs_text (quantum basic block QuISA code)|
    +-------------------------------------------+
    |                    ...                    |
    +-------------------------------------------+
    |          Section header table             |
    +===========================================+
  \end{verbatim}
  \caption{High level view of ELFQ file}
  \label{fig:elfq_file_format}
\end{figure}
